Reconfigurable Digital Channelizer Design Using Factored Markov Decision Processes

In this work, a novel digital channelizer design is developed through the use of a compact, system-level modeling approach. The model efficiently captures key properties of a digital channelizer system and its time-varying operation. The model applies powerful Markov Decision Process (MDP) techniques in new ways for design optimization of reconfigurable channelization processing. The result is a promising methodology for design and implementation of digital channelizers that adapt dynamically to changing use cases and stochastic environments while optimizing simultaneously for multiple conflicting performance goals. The method is used to employ an MDP to generate a runtime reconfiguration policy for a time-varying environment. Through extensive simulations, the robustness of the adaptation is demonstrated in comparison with the prior state of the art.

==> local-dictionary.txt <==
SLRF
counterintuitively
Equiripple
cccc
passband
TBD
closepath
grestore
gsave
lineto
moveto
newpath
setgray
setlinewidth
spmpsci
ccc
DBN
DOM
DPR
channelizer's
cr
probabilistically
reconfigurations
subconfiguration
IID
LUT
MRCS
SWO
mHARP
Num
Hsieh
Hsieh's
al
et
priori
ESIPs
ESIP
CMFB
DCM
DFTFB
EFM
FDM
Fi
GG
NAND
PCFB
SBC
SDRs
STK
Wi
WiMax
bimodal
decimators
kB
mW
subband
subbands
subchannel
subchannels
versa
MDPSOLVE
MLE
SP's
STM
STMs
pomdp
scalarization
sp
sr
abbrv
acmcopyright
ROC
asapio
fi
snd


==> refs/README.txt <==

Standard reference directory for a DSPCAD Group latex directory.

For information on how to set up and use this directory, see the document
entitled "DSPCAD Group Guidelines for Writing Technical Documents with Latex"


==> refs/refs-missing.txt <==
abu2004x1
bjor2014x1
chang2006x1
darak2010x1
darak2013x1
devi2013x1 
dhabu2013x1
edison2012x1
far2014x1
harr2013x2
hsie2014x1
hu2015x1
oppe1999x1
russ2009x1
wei2015x1
xu2011x1
zhou2006x2


==> refs/refs.txt <==
abu2004x1
farz2014x1
beni1999x1
bjor2014x1
bout1995x1
chan2006x2
dara2010x1
dara2014x1
devi2013x1
dhab2013x1
edis2012x1
fack2011x1
harr2011x1
harr2013x2
hsie2014x1
hu2015x2
lee2014x1
oppe1999x1
russ2009x1
sapi2016x1
siga2010x1
vaid1993x1
wei2015x2
xu2011x2
zhou2006x3

